The Human Guarantee: An open letter from emerging geoscientists on adapting to the generative AI revolution

Generative artificial intelligence (AI) can facilitate scientific research and accelerate the development of applications that benefit society. However, if institutional safeguards and incentives fail to adapt, faster scientific production can outpace our ability to understand and verify it. As emerging researchers in the geosciences, we call for a Human Guarantee: meaningful and critical human oversight, coupled with accountability for scientific claims, regardless of whether AI assisted their production. We advocate for the implementation of safeguards, alongside incentives that reward deep understanding, verification, and innovation to foster a healthy research environment where future scientists can thrive and public trust in science is preserved and strengthened.

==> Arial_LICENSE.txt <==
Aladdin Free Public License
(Version 8, November 18, 1999)

Copyright (C) 1994, 1995, 1997, 1998, 1999 Aladdin Enterprises, Menlo Park, California, U.S.A. All rights reserved.

NOTE: This License is not the same as any of the GNU Licenses published by the Free Software Foundation. Its terms are substantially different from those of the GNU Licenses. If you are familiar with the GNU Licenses, please read this license with extra care.

Aladdin Enterprises hereby grants to anyone the permission to apply this License to their own work, as long as the entire License (including the above notices and this paragraph) is copied with no changes, additions, or deletions except for changing the first paragraph of Section 0 to include a suitable description of the work to which the license is being applied and of the person or entity that holds the copyright in the work, and, if the License is being applied to a work created in a country other than the United States, replacing the first paragraph of Section 6 with an appropriate reference to the laws of the appropriate country.

0. Subject Matter
This License applies to the computer program known as "Aladdin Ghostscript." The "Program", below, refers to such program. The Program is a copyrighted work whose copyright is held by Aladdin Enterprises (the "Licensor"). Please note that Aladdin Ghostscript is neither the program known as "GNU Ghostscript" nor the version of Ghostscript available for commercial licensing from Artifex Software Inc.

A "work based on the Program" means either the Program or any derivative work of the Program, as defined in the United States Copyright Act of 1976, such as a translation or a modification.

BY MODIFYING OR DISTRIBUTING THE PROGRAM (OR ANY WORK BASED ON THE PROGRAM), YOU INDICATE YOUR ACCEPTANCE OF THIS LICENSE TO DO SO, AND ALL ITS TERMS AND CONDITIONS FOR COPYING, DISTRIBUTING OR MODIFYING THE PROGRAM OR WORKS BASED ON IT. NOTHING OTHER THAN THIS LICENSE GRANTS YOU PERMISSION TO MODIFY OR DISTRIBUTE THE PROGRAM OR ITS DERIVATIVE WORKS. THESE ACTIONS ARE PROHIBITED BY LAW. IF YOU DO NOT ACCEPT THESE TERMS AND CONDITIONS, DO NOT MODIFY OR DISTRIBUTE THE PROGRAM.

1. Licenses.
Licensor hereby grants you the following rights, provided that you comply with all of the restrictions set forth in this License and provided, further, that you distribute an unmodified copy of this License with the Program:

     (a) You may copy and distribute literal (i.e., verbatim) copies of the Program's source code as you receive it throughout the world, in any medium.
     (b) You may modify the Program, create works based on the Program and distribute copies of such throughout the world, in any medium.

2. Restrictions.
This license is subject to the following restrictions:

     (a) Distribution of the Program or any work based on the Program by a commercial organization to any third party is prohibited if any payment is made in connection with such distribution, whether directly (as in payment for a copy of the Program) or indirectly (as in payment for some service related to the Program, or payment for some product or service that includes a copy of the Program "without charge"; these are only examples, and not an exhaustive enumeration of prohibited activities). The following methods of distribution involving payment shall not in and of themselves be a violation of this restriction:

          (i) Posting the Program on a public access information storage and retrieval service for which a fee is received for retrieving information (such as an on-line service), provided that the fee is not content-dependent (i.e., the fee would be the same for retrieving the same volume of information consisting of random data) and that access to the service and to the Program is available independent of any other product or service. An example of a service that does not fall under this section is an on-line service that is operated by a company and that is only available to customers of that company. (This is not an exhaustive enumeration.)
          (ii) Distributing the Program on removable computer-readable media, provided that the files containing the Program are reproduced entirely and verbatim on such media, that all information on such media be redistributable for non-commercial purposes without charge, and that such media are distributed by themselves (except for accompanying documentation) independent of any other product or service. Examples of such media include CD-ROM, magnetic tape, and optical storage media. (This is not intended to be an exhaustive list.) An example of a distribution that does not fall under this section is a CD-ROM included in a book or magazine. (This is not an exhaustive enumeration.)

     (b) Activities other than copying, distribution and modification of the Program are not subject to this License and they are outside its scope. Functional use (running) of the Program is not restricted, and any output produced through the use of the Program is subject to this license only if its contents constitute a work based on the Program (independent of having been made by running the Program).

     (c) You must meet all of the following conditions with respect to any work that you distribute or publish that in whole or in part contains or is derived from the Program or any part thereof ("the Work"):

          (i) If you have modified the Program, you must cause the Work to carry prominent notices stating that you have modified the Program's files and the date of any change. In each source file that you have modified, you must include a prominent notice that you have modified the file, including your name, your e-mail address (if any), and the date and purpose of the change;
          (ii) You must cause the Work to be licensed as a whole and at no charge to all third parties under the terms of this License;
          (iii) If the Work normally reads commands interactively when run, you must cause it, at each time the Work commences operation, to print or display an announcement including an appropriate copyright notice and a notice that there is no warranty (or else, saying that you provide a warranty). Such notice must also state that users may redistribute the Work only under the conditions of this License and tell the user how to view the copy of this License included with the Work. (Exceptions: if the Program is interactive but normally prints or displays such an announcement only at the request of a user, such as in an "About box", the Work is required to print or display the notice only under the same circumstances; if the Program itself is interactive but does not normally print such an announcement, the Work is not required to print an announcement.);
          (iv) You must accompany the Work with the complete corresponding machine-readable source code, delivered on a medium customarily used for software interchange. The source code for a work means the preferred form of the work for making modifications to it. For an executable work, complete source code means all the source code for all modules it contains, plus any associated interface definition files, plus the scripts used to control compilation and installation of the executable code. If you distribute with the Work any component that is normally distributed (in either source or binary form) with the major components (compiler, kernel, and so on) of the operating system on which the executable runs, you must also distribute the source code of that component if you have it and are allowed to do so;
          (v) If you distribute any written or printed material at all with the Work, such material must include either a written copy of this License, or a prominent written indication that the Work is covered by this License and written instructions for printing and/or displaying the copy of the License on the distribution medium;
          (vi) You may not impose any further restrictions on the recipient's exercise of the rights granted herein.

If distribution of executable or object code is made by offering the equivalent ability to copy from a designated place, then offering equivalent ability to copy the source code from the same place counts as distribution of the source code, even though third parties are not compelled to copy the source code along with the object code.

3. Reservation of Rights.
No rights are granted to the Program except as expressly set forth herein. You may not copy, modify, sublicense, or distribute the Program except as expressly provided under this License. Any attempt otherwise to copy, modify, sublicense or distribute the Program is void, and will automatically terminate your rights under this License. However, parties who have received copies, or rights, from you under this License will not have their licenses terminated so long as such parties remain in full compliance.

4. Other Restrictions.
If the distribution and/or use of the Program is restricted in certain countries for any reason, Licensor may add an explicit geographical distribution limitation excluding those countries, so that distribution is permitted only in or among countries not thus excluded. In such case, this License incorporates the limitation as if written in the body of this License.

5. Limitations.
THE PROGRAM IS PROVIDED TO YOU "AS IS," WITHOUT WARRANTY. THERE IS NO WARRANTY FOR THE PROGRAM, EITHER EXPRESSED OR IMPLIED, INCLUDING, BUT NOT LIMITED TO, THE IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT OF THIRD PARTY RIGHTS. THE ENTIRE RISK AS TO THE QUALITY AND PERFORMANCE OF THE PROGRAM IS WITH YOU. SHOULD THE PROGRAM PROVE DEFECTIVE, YOU ASSUME THE COST OF ALL NECESSARY SERVICING, REPAIR OR CORRECTION.

IN NO EVENT UNLESS REQUIRED BY APPLICABLE LAW OR AGREED TO IN WRITING WILL LICENSOR, OR ANY OTHER PARTY WHO MAY MODIFY AND/OR REDISTRIBUTE THE PROGRAM AS PERMITTED ABOVE, BE LIABLE TO YOU FOR DAMAGES, INCLUDING ANY GENERAL, SPECIAL, INCIDENTAL OR CONSEQUENTIAL DAMAGES ARISING OUT OF THE USE OR INABILITY TO USE THE PROGRAM (INCLUDING BUT NOT LIMITED TO LOSS OF DATA OR DATA BEING RENDERED INACCURATE OR LOSSES SUSTAINED BY YOU OR THIRD PARTIES OR A FAILURE OF THE PROGRAM TO OPERATE WITH ANY OTHER PROGRAMS), EVEN IF SUCH HOLDER OR OTHER PARTY HAS BEEN ADVISED OF THE POSSIBILITY OF SUCH DAMAGES.

6. General.
This License is governed by the laws of the State of California, U.S.A., excluding choice of law rules.

If any part of this License is found to be in conflict with the law, that part shall be interpreted in its broadest meaning consistent with the law, and no other parts of the License shall be affected.

For United States Government users, the Program is provided with RESTRICTED RIGHTS. If you are a unit or agency of the United States Government or are acquiring the Program for any such unit or agency, the following apply:

If the unit or agency is the Department of Defense ("DOD"), the Program and its documentation are classified as "commercial computer software" and "commercial computer software documentation" respectively and, pursuant to DFAR Section 227.7202, the Government is acquiring the Program and its documentation in accordance with the terms of this License. If the unit or agency is other than DOD, the Program and its documentation are classified as "commercial computer software" and "commercial computer software documentation" respectively and, pursuant to FAR Section 12.212, the Government is acquiring the Program and its documentation in accordance with the terms of this License.


==> Arial_README.txt <==
===========================================================
             URW A030 (Arial) font pack for LaTeX
============================================================
                                                  2006-03-21
                                               WalterSchmidt
                                      w-a-schmidt(at)gmx.net
                                               

This directory provides a set of Postscript Type-1 fonts
which URW has made available for free under the Aladdin Free
Public License:

  font name:                  files:
  -------------------------------------
  A030-Reg                    ua1r8a.pfb
                              ua1r8a.pfm
                              ua1r8a.afm

  A030-Bol                    ua1b8a.pfb
                              ua1b8a.pfm
                              ua1b8a.afm

  A030-Ita                    ua1ri8a.pfb
                              ua1ri8a.pfm
                              ua1ri8a.afm

  A030-BolIta                 ua1bi8a.pfb
                              ua1bi8a.pfm
                              ua1bi8a.afm

The original distribution site of the font files is
<http://www.artifex.com/downloads/>.

The fonts are accompanied by the TeX font metrics, virtual
fonts, font definition and font mapping files to use them
with the LaTeX typesetting system on the PC or Un*x
platform.  The layout of the distribution and the related
installation instructions suit recent, TDS-compliant TeX
systems, particularly teTeX, MikTeX and VTeX/Free.



Installation paths
------------------
The files of your TeX system are arranged in one or more
tree structures, the so-called "texmf trees".  The names and
paths of the particular root directories of these trees vary
between different TeX systems.  In the following
instructions the install paths are indicated in a form such
as, for instance:

  <texmf>/fonts/type1/...
 
<texmf> stands for the the actual name of the root directory
of the texmf tree, where you want to install the files:  

teTeX and MikTeX require additional files to be installed in
a particular "local" tree (rather than in the one where the
default components of the TeX system reside).  Its path must
either be indicated in the documentation of the TeX system
or you should have defined it yourself upon installation.
With MikTeX, for instance, the root directory of the "local"
texmf tree is usually "c:\localtexmf", so you would in fact
have to substitute

  c:\localtexmf\fonts\type1\...
 
for the path name in the above example.  

VTeX/Free, in contrast, has only one single texmf tree,
whose root directory is normally "/usr/local/vtex/texmf" (on
Linux) or "c:\texmf" (on OS/2).

Note that paths are indicated in "Unix notation" (i.e.,
using slashes as directory separators), unless they are
specific for Win or OS/2.



Installing the Type1 font files
-------------------------------
The Type1 font files

  ua1b8a.pfb
  ua1bi8a.pfb
  ua1r8a.pfb
  ua1ri8a.pfb

are to be copied to the directory

  <texmf>/fonts/type1/urw/arial

and the corresponding .afm files should go into

  <texmf>/fonts/afm/urw/arial

Most likely, you will have to create these directories
first.

Feel free to use the fonts also with applications other than
TeX!  The related PFM files are provided for this purpose;
move them to the same directory as the PFBs.



Installing the TeX support files from the archive ua1.zip
---------------------------------------------------------
Unpack the ZIP archive ua1.zip in the directory <texmf>,
i.e., in root directory of the TeX file tree, where you want
to install the present collection.  Thus, all files will end
up in the appropriate directories.



Updating the filename database
------------------------------
Many TeX systems require manual updating of a "filename
database" after adding of new files.  Please, consult the
documentation of your TeX system!



Configuring your TeX system
---------------------------
The present distribution includes several font map files for
the URW Arial fonts.  You need to configure your TeX system
so that an appropriate file will be used in fact.  

The required steps depend on the particular TeX system.
Particular sets of instructions are provided below for the
following systems:

  * MikTeX 2.4 and later
  * VTeX/Free 8 and later

With other TeX systems such a tTeX/TeXLive, consult the
related documentation how to install an additional font map
file.  The name of the map file to be used for Arial is
"ua1.map".  Two identical copies of this file reside
in the directories <texmf>/dvips/config and
<texmf>/fonts/map/dvips/ua1.


* Configuring MikTeX 2.4+
Edit the file <texmf>\miktex\config\updmap.cfg.  (In case it
does not yet exist, create it as a new file.)  Add the line

  Map ua1.map 
  
and save the file; then execute the following commands 
in a command line window ("DOS shell"):

  initexmf -u 
  updmap 


* Configuring VTeX/Free 8+
Make VTeX read the additional font mapping file
ua1.ali.  This is usually accomplished by putting an
appropriate record into each of the configuration files

  <texmf>/vtex/config/pdf.fm
and
  <texmf>/vtex/config/ps.fm

Edit these files; in each file add "ua1.ali"
to the TYPE1 section:

  TYPE1 {
    ...
    ua1.ali
    }
  


Using the URW Arial fonts with LaTeX
----------------------------------------------
See the file arial.txt, which resides in the directory
<texmf>/doc/fonts/urw.



Fontinst sources
----------------
The archive file ua1fnst.zip contains the Fontinst script
and additional mtx files which were used to create the font
metrics and virtual fonts for URW Arial.  You need not
install this material, if you just want to _use_ the fonts
with TeX.



License
-------
Distribution and modification of the the URW Arial fonts
are subject to the Aladdin Free Public License
<http://www.artifex.com/downloads/doc/Public.htm>

  Copyright (c) 2000 by (URW)++ Design & Development

The TeX font metrics, virtual fonts and font definition
files for URW Arial i.e., the files in the archive
ua1.zip, may be distributed and/or modified under the
conditions of the LaTeX Project Public License, either
version 1.3 of this license or (at your option) any later
version.  The latest version of this license is in
http://www.latex-project.org/lppl.txt and version 1.3 or
later is part of all distributions of LaTeX version
2003/12/01 or later.

  Copyright (c) 2006 Walter Schmidt


== finis

